Synthesis and Optimization of Encoding Circuits for Fault-Tolerant Quantum Computation

Preparing arbitrary logical states is a central primitive for universal fault-tolerant quantum computation and the cost of encoded-state preparation contributes directly to the overall resource overhead. This makes the synthesis of efficient general-state encoding circuits an important problem, particularly with respect to two-qubit gate count and circuit depth. Yet the synthesis of such encoders has been studied less extensively than general Clifford circuit synthesis or the preparation of specific logical Pauli-eigenstates. In this work, we develop methods for synthesizing efficient encoders for arbitrary stabilizer codes. We formulate encoder synthesis as a search over stabilizer tableaus and introduce greedy and rollout-based algorithms that exploit the freedom among stabilizer-equivalent realizations of the same encoding isometry. For code families with a modular structure, such as generalized concatenated and holographic codes, we show how large encoders can be assembled from optimized local constituent encoders, and we use SMT-based exact synthesis to obtain optimal local circuits for small instances. We further evaluate the proposed methods on a broad set of stabilizer codes, including holographic and quantum low-density parity-check (qLDPC) codes, and compare them against recent encoder-synthesis methods and existing constructions from the literature, obtaining improvements of up to 43% in two-qubit gate count and up to 70% in depth. Our results support the optimization of encoded-state preparation in several fault-tolerant quantum-computing schemes, and all methods are openly available as part of the Munich Quantum Toolkit.

==> gates_lookahead_summary.csv <==
Code;L0_t;L0_ET;L0_gates;L0_depth;L1_t;L1_ET;L1_gates;L1_depth;L2_t;L2_ET;L2_gates;L2_depth
$[[15,1,3]]$;;;24;12;10;y;24;8;10,2;y;24;9
$[[15,7,3]]$;;;35;25;20;n;29;10;30,15;n;22;5
$[[17,1,5]]$;;;25;7;10;y;25;7;10,2;y;25;7
$[[19,1,5]]$;;;29;14;10;y;29;7;10,2;y;29;8
$[[23,1,7]]$;;;54;28;10;n;51;18;30,6;n;48;17
$[[30,6,5]]$;;;96;32;10;n;86;20;20,4;n;84;16
$[[31,1,7]]$;;;49;13;30;n;47;8;10,2;n;47;6
$[[37,1,7]]$;;;61;16;10;y;61;15;20,4;n;60;9

